Wiretap Channels: Nonasymptotic Fundamental Limits

This paper investigates the maximal secret communication rate over a wiretap channel subject to reliability and secrecy constraints at a given blocklength. New achievability and converse bounds are derived, which are uniformly tighter than existing bounds, and lead to the tightest bounds on the second-order coding rate for discrete memoryless and Gaussian wiretap channels. The exact second-order coding rate is established for semi-deterministic wiretap channels, which characterizes the optimal tradeoff between reliability and secrecy in the finite-blocklength regime. Underlying our achievability bounds are two new privacy amplification results, which not only refine the existing results, but also achieve stronger notions of secrecy.

==> ach_ha.dat <==
   1.0000000e+02  -1.6528717e-01
   2.0000000e+02   5.7410403e-02
   3.0000000e+02   1.4838686e-01
   4.0000000e+02   2.0038056e-01
   5.0000000e+02   2.3539466e-01
   6.0000000e+02   2.6024369e-01
   7.0000000e+02   2.7920351e-01
   8.0000000e+02   2.9445368e-01
   9.0000000e+02   3.0718770e-01
   1.0000000e+03   3.1770851e-01
   1.1000000e+03   3.2690327e-01
   1.2000000e+03   3.3491333e-01
   1.3000000e+03   3.4183773e-01
   1.4000000e+03   3.4775639e-01
   1.5000000e+03   3.5341927e-01
   1.6000000e+03   3.5856263e-01
   1.7000000e+03   3.6310581e-01
   1.8000000e+03   3.6678178e-01
   1.9000000e+03   3.7032544e-01
   2.0000000e+03   3.7375564e-01
   2.1000000e+03   3.7708783e-01
   2.2000000e+03   3.8034243e-01
   2.3000000e+03   3.8280592e-01
   2.4000000e+03   3.8520004e-01
   2.5000000e+03   3.8753260e-01
   2.6000000e+03   3.8981029e-01
   2.7000000e+03   3.9203887e-01
   2.8000000e+03   3.9422331e-01
   2.9000000e+03   3.9636798e-01
   3.0000000e+03   3.9774637e-01


==> ach_na.dat <==
   1.0000000e+01  -1.1829281e+00
   2.0000000e+01  -6.9000989e-01
   3.0000000e+01  -4.7163901e-01
   4.0000000e+01  -3.4146407e-01
   5.0000000e+01  -2.5262834e-01
   6.0000000e+01  -1.8705253e-01
   7.0000000e+01  -1.3608704e-01
   8.0000000e+01  -9.5004947e-02
   9.0000000e+01  -6.0976044e-02
   1.0000000e+02  -3.2188604e-02
   1.1000000e+02  -7.4219241e-03
   1.2000000e+02   1.4180495e-02
   1.3000000e+02   3.3239717e-02
   1.4000000e+02   5.0218537e-02
   1.5000000e+02   6.5469825e-02
   1.6000000e+02   7.9267967e-02
   1.7000000e+02   9.1829973e-02
   1.8000000e+02   1.0333004e-01
   1.9000000e+02   1.1390981e-01
   2.0000000e+02   1.2368583e-01
   2.1000000e+02   1.3275497e-01
   2.2000000e+02   1.4119852e-01
   2.3000000e+02   1.4908523e-01
   2.4000000e+02   1.5647373e-01
   2.5000000e+02   1.6341437e-01
   2.6000000e+02   1.6995064e-01
   2.7000000e+02   1.7612033e-01
   2.8000000e+02   1.8195648e-01
   2.9000000e+02   1.8748809e-01
   3.0000000e+02   1.9274077e-01
   3.1000000e+02   1.9773718e-01
   3.2000000e+02   2.0249753e-01
   3.3000000e+02   2.0703982e-01
   3.4000000e+02   2.1138021e-01
   3.5000000e+02   2.1553323e-01
   3.6000000e+02   2.1951198e-01
   3.7000000e+02   2.2332832e-01
   3.8000000e+02   2.2699301e-01
   3.9000000e+02   2.3051583e-01
   4.0000000e+02   2.3390570e-01
   4.1000000e+02   2.3717078e-01
   4.2000000e+02   2.4031855e-01
   4.3000000e+02   2.4335587e-01
   4.4000000e+02   2.4628904e-01
   4.5000000e+02   2.4912389e-01
   4.6000000e+02   2.5186578e-01
   4.7000000e+02   2.5451970e-01
   4.8000000e+02   2.5709025e-01
   4.9000000e+02   2.5958170e-01
   5.0000000e+02   2.6199802e-01
   5.1000000e+02   2.6434293e-01
   5.2000000e+02   2.6661986e-01
   5.3000000e+02   2.6883204e-01
   5.4000000e+02   2.7098249e-01
   5.5000000e+02   2.7307402e-01
   5.6000000e+02   2.7510927e-01
   5.7000000e+02   2.7709072e-01
   5.8000000e+02   2.7902071e-01
   5.9000000e+02   2.8090142e-01
   6.0000000e+02   2.8273491e-01
   6.1000000e+02   2.8452313e-01
   6.2000000e+02   2.8626791e-01
   6.3000000e+02   2.8797099e-01
   6.4000000e+02   2.8963398e-01
   6.5000000e+02   2.9125846e-01
   6.6000000e+02   2.9284587e-01
   6.7000000e+02   2.9439761e-01
   6.8000000e+02   2.9591499e-01
   6.9000000e+02   2.9739926e-01
   7.0000000e+02   2.9885161e-01
   7.1000000e+02   3.0027318e-01
   7.2000000e+02   3.0166502e-01
   7.3000000e+02   3.0302816e-01
   7.4000000e+02   3.0436358e-01
   7.5000000e+02   3.0567220e-01
   7.6000000e+02   3.0695490e-01
   7.7000000e+02   3.0821254e-01
   7.8000000e+02   3.0944591e-01
   7.9000000e+02   3.1065579e-01
   8.0000000e+02   3.1184291e-01
   8.1000000e+02   3.1300799e-01
   8.2000000e+02   3.1415168e-01
   8.3000000e+02   3.1527464e-01
   8.4000000e+02   3.1637749e-01
   8.5000000e+02   3.1746081e-01
   8.6000000e+02   3.1852519e-01
   8.7000000e+02   3.1957117e-01
   8.8000000e+02   3.2059926e-01
   8.9000000e+02   3.2160997e-01
   9.0000000e+02   3.2260380e-01
   9.1000000e+02   3.2358120e-01
   9.2000000e+02   3.2454261e-01
   9.3000000e+02   3.2548848e-01
   9.4000000e+02   3.2641922e-01
   9.5000000e+02   3.2733522e-01
   9.6000000e+02   3.2823687e-01
   9.7000000e+02   3.2912454e-01
   9.8000000e+02   3.2999859e-01
   9.9000000e+02   3.3085936e-01
   1.0000000e+03   3.3170719e-01
   1.0100000e+03   3.3254239e-01
   1.0200000e+03   3.3336528e-01
   1.0300000e+03   3.3417616e-01
   1.0400000e+03   3.3497532e-01
   1.0500000e+03   3.3576303e-01
   1.0600000e+03   3.3653957e-01
   1.0700000e+03   3.3730520e-01
   1.0800000e+03   3.3806016e-01
   1.0900000e+03   3.3880472e-01
   1.1000000e+03   3.3953910e-01
   1.1100000e+03   3.4026353e-01
   1.1200000e+03   3.4097824e-01
   1.1300000e+03   3.4168344e-01
   1.1400000e+03   3.4237934e-01
   1.1500000e+03   3.4306614e-01
   1.1600000e+03   3.4374405e-01
   1.1700000e+03   3.4441324e-01
   1.1800000e+03   3.4507391e-01
   1.1900000e+03   3.4572623e-01
   1.2000000e+03   3.4637038e-01
   1.2100000e+03   3.4700653e-01
   1.2200000e+03   3.4763485e-01
   1.2300000e+03   3.4825548e-01
   1.2400000e+03   3.4886859e-01
   1.2500000e+03   3.4947433e-01
   1.2600000e+03   3.5007285e-01
   1.2700000e+03   3.5066428e-01
   1.2800000e+03   3.5124876e-01
   1.2900000e+03   3.5182644e-01
   1.3000000e+03   3.5239744e-01
   1.3100000e+03   3.5296189e-01
   1.3200000e+03   3.5351991e-01
   1.3300000e+03   3.5407162e-01
   1.3400000e+03   3.5461715e-01
   1.3500000e+03   3.5515661e-01
   1.3600000e+03   3.5569010e-01
   1.3700000e+03   3.5621775e-01
   1.3800000e+03   3.5673964e-01
   1.3900000e+03   3.5725590e-01
   1.4000000e+03   3.5776661e-01
   1.4100000e+03   3.5827188e-01
   1.4200000e+03   3.5877181e-01
   1.4300000e+03   3.5926648e-01
   1.4400000e+03   3.5975599e-01
   1.4500000e+03   3.6024043e-01
   1.4600000e+03   3.6071988e-01
   1.4700000e+03   3.6119443e-01
   1.4800000e+03   3.6166416e-01
   1.4900000e+03   3.6212916e-01
   1.5000000e+03   3.6258949e-01
   1.5100000e+03   3.6304525e-01
   1.5200000e+03   3.6349650e-01
   1.5300000e+03   3.6394332e-01
   1.5400000e+03   3.6438579e-01
   1.5500000e+03   3.6482396e-01
   1.5600000e+03   3.6525791e-01
   1.5700000e+03   3.6568771e-01
   1.5800000e+03   3.6611343e-01
   1.5900000e+03   3.6653512e-01
   1.6000000e+03   3.6695285e-01
   1.6100000e+03   3.6736668e-01
   1.6200000e+03   3.6777668e-01
   1.6300000e+03   3.6818290e-01
   1.6400000e+03   3.6858539e-01
   1.6500000e+03   3.6898422e-01
   1.6600000e+03   3.6937944e-01
   1.6700000e+03   3.6977111e-01
   1.6800000e+03   3.7015928e-01
   1.6900000e+03   3.7054399e-01
   1.7000000e+03   3.7092530e-01
   1.7100000e+03   3.7130327e-01
   1.7200000e+03   3.7167793e-01
   1.7300000e+03   3.7204934e-01
   1.7400000e+03   3.7241755e-01
   1.7500000e+03   3.7278259e-01
   1.7600000e+03   3.7314452e-01
   1.7700000e+03   3.7350338e-01
   1.7800000e+03   3.7385920e-01
   1.7900000e+03   3.7421205e-01
   1.8000000e+03   3.7456194e-01
   1.8100000e+03   3.7490894e-01
   1.8200000e+03   3.7525307e-01
   1.8300000e+03   3.7559437e-01
   1.8400000e+03   3.7593289e-01
   1.8500000e+03   3.7626866e-01
   1.8600000e+03   3.7660172e-01
   1.8700000e+03   3.7693211e-01
   1.8800000e+03   3.7725985e-01
   1.8900000e+03   3.7758499e-01
   1.9000000e+03   3.7790756e-01
   1.9100000e+03   3.7822759e-01
   1.9200000e+03   3.7854512e-01
   1.9300000e+03   3.7886018e-01
   1.9400000e+03   3.7917280e-01
   1.9500000e+03   3.7948301e-01
   1.9600000e+03   3.7979085e-01
   1.9700000e+03   3.8009634e-01
   1.9800000e+03   3.8039951e-01
   1.9900000e+03   3.8070039e-01
   2.0000000e+03   3.8099901e-01
   2.0100000e+03   3.8129540e-01
   2.0200000e+03   3.8158959e-01
   2.0300000e+03   3.8188160e-01
   2.0400000e+03   3.8217146e-01
   2.0500000e+03   3.8245920e-01
   2.0600000e+03   3.8274484e-01
   2.0700000e+03   3.8302841e-01
   2.0800000e+03   3.8330993e-01
   2.0900000e+03   3.8358943e-01
   2.1000000e+03   3.8386693e-01
   2.1100000e+03   3.8414245e-01
   2.1200000e+03   3.8441602e-01
   2.1300000e+03   3.8468766e-01
   2.1400000e+03   3.8495740e-01
   2.1500000e+03   3.8522525e-01
   2.1600000e+03   3.8549124e-01
   2.1700000e+03   3.8575539e-01
   2.1800000e+03   3.8601772e-01
   2.1900000e+03   3.8627826e-01
   2.2000000e+03   3.8653701e-01
   2.2100000e+03   3.8679400e-01
   2.2200000e+03   3.8704926e-01
   2.2300000e+03   3.8730280e-01
   2.2400000e+03   3.8755463e-01
   2.2500000e+03   3.8780479e-01
   2.2600000e+03   3.8805329e-01
   2.2700000e+03   3.8830014e-01
   2.2800000e+03   3.8854536e-01
   2.2900000e+03   3.8878898e-01
   2.3000000e+03   3.8903101e-01
   2.3100000e+03   3.8927146e-01
   2.3200000e+03   3.8951036e-01
   2.3300000e+03   3.8974771e-01
   2.3400000e+03   3.8998355e-01
   2.3500000e+03   3.9021787e-01
   2.3600000e+03   3.9045071e-01
   2.3700000e+03   3.9068207e-01
   2.3800000e+03   3.9091197e-01
   2.3900000e+03   3.9114043e-01
   2.4000000e+03   3.9136746e-01
   2.4100000e+03   3.9159307e-01
   2.4200000e+03   3.9181728e-01
   2.4300000e+03   3.9204011e-01
   2.4400000e+03   3.9226157e-01
   2.4500000e+03   3.9248167e-01
   2.4600000e+03   3.9270042e-01
   2.4700000e+03   3.9291785e-01
   2.4800000e+03   3.9313396e-01
   2.4900000e+03   3.9334876e-01
   2.5000000e+03   3.9356228e-01
   2.5100000e+03   3.9377452e-01
   2.5200000e+03   3.9398549e-01
   2.5300000e+03   3.9419521e-01
   2.5400000e+03   3.9440370e-01
   2.5500000e+03   3.9461095e-01
   2.5600000e+03   3.9481699e-01
   2.5700000e+03   3.9502183e-01
   2.5800000e+03   3.9522547e-01
   2.5900000e+03   3.9542793e-01
   2.6000000e+03   3.9562923e-01
   2.6100000e+03   3.9582936e-01
   2.6200000e+03   3.9602835e-01
   2.6300000e+03   3.9622621e-01
   2.6400000e+03   3.9642293e-01
   2.6500000e+03   3.9661855e-01
   2.6600000e+03   3.9681306e-01
   2.6700000e+03   3.9700647e-01
   2.6800000e+03   3.9719880e-01
   2.6900000e+03   3.9739006e-01
   2.7000000e+03   3.9758026e-01
   2.7100000e+03   3.9776940e-01
   2.7200000e+03   3.9795749e-01
   2.7300000e+03   3.9814456e-01
   2.7400000e+03   3.9833059e-01
   2.7500000e+03   3.9851562e-01
   2.7600000e+03   3.9869963e-01
   2.7700000e+03   3.9888265e-01
   2.7800000e+03   3.9906468e-01
   2.7900000e+03   3.9924573e-01
   2.8000000e+03   3.9942581e-01
   2.8100000e+03   3.9960492e-01
   2.8200000e+03   3.9978309e-01
   2.8300000e+03   3.9996031e-01
   2.8400000e+03   4.0013659e-01
   2.8500000e+03   4.0031194e-01
   2.8600000e+03   4.0048637e-01
   2.8700000e+03   4.0065989e-01
   2.8800000e+03   4.0083251e-01
   2.8900000e+03   4.0100423e-01
   2.9000000e+03   4.0117506e-01
   2.9100000e+03   4.0134501e-01
   2.9200000e+03   4.0151408e-01
   2.9300000e+03   4.0168229e-01
   2.9400000e+03   4.0184964e-01
   2.9500000e+03   4.0201614e-01
   2.9600000e+03   4.0218179e-01
   2.9700000e+03   4.0234661e-01
   2.9800000e+03   4.0251059e-01
   2.9900000e+03   4.0267375e-01
   3.0000000e+03   4.0283610e-01


==> ach_wei.dat <==
   1.0000000e+02   1.7480082e-02
   2.0000000e+02   1.5705365e-01
   3.0000000e+02   2.1569450e-01
   4.0000000e+02   2.5346640e-01
   5.0000000e+02   2.7765330e-01
   6.0000000e+02   2.9567420e-01
   7.0000000e+02   3.1166691e-01
   8.0000000e+02   3.2177659e-01
   9.0000000e+02   3.3307808e-01
   1.0000000e+03   3.4255549e-01
   1.1000000e+03   3.4877380e-01
   1.2000000e+03   3.5540264e-01
   1.3000000e+03   3.5953310e-01
   1.4000000e+03   3.6426554e-01
   1.5000000e+03   3.6910856e-01
   1.6000000e+03   3.7313318e-01
   1.7000000e+03   3.7713116e-01
   1.8000000e+03   3.7994562e-01
   1.9000000e+03   3.8297050e-01
   2.0000000e+03   3.8607932e-01
   2.1000000e+03   3.8946595e-01
   2.2000000e+03   3.9058036e-01
   2.3000000e+03   3.9473577e-01
   2.4000000e+03   3.9513385e-01
   2.5000000e+03   3.9700546e-01
   2.6000000e+03   3.9929884e-01
   2.7000000e+03   4.0135449e-01
   2.8000000e+03   4.0458459e-01
   2.9000000e+03   4.0451417e-01
   3.0000000e+03   4.0589976e-01


==> conv_ha.dat <==
   5.0000000e+01   5.5488809e-01
   1.0000000e+02   4.8560016e-01
   1.5000000e+02   4.5817122e-01
   2.0000000e+02   4.4862026e-01
   2.5000000e+02   4.4401979e-01
   3.0000000e+02   4.4126475e-01
   3.5000000e+02   4.4032626e-01
   4.0000000e+02   4.3943906e-01
   4.5000000e+02   4.3864703e-01
   5.0000000e+02   4.4076618e-01
   5.5000000e+02   4.4188871e-01
   6.0000000e+02   4.4148881e-01
   6.5000000e+02   4.4166496e-01
   7.0000000e+02   4.4318215e-01
   7.5000000e+02   4.4285985e-01
   8.0000000e+02   4.4417319e-01
   8.5000000e+02   4.4410564e-01
   9.0000000e+02   4.4454696e-01
   9.5000000e+02   4.4707269e-01
   1.0000000e+03   4.4695211e-01
   1.0500000e+03   4.4735688e-01
   1.1000000e+03   4.4825186e-01
   1.1500000e+03   4.4838004e-01
   1.2000000e+03   4.4816607e-01
   1.2500000e+03   4.4842959e-01
   1.3000000e+03   4.4929396e-01
   1.3500000e+03   4.5087745e-01
   1.4000000e+03   4.5152325e-01
   1.4500000e+03   4.5182708e-01
   1.5000000e+03   4.5120703e-01
   1.5500000e+03   4.5204001e-01
   1.6000000e+03   4.5331583e-01
   1.6500000e+03   4.5308111e-01
   1.7000000e+03   4.5334298e-01
   1.7500000e+03   4.5391846e-01
   1.8000000e+03   4.5460544e-01
   1.8500000e+03   4.5486204e-01
   1.9000000e+03   4.5475738e-01
   1.9500000e+03   4.5550981e-01
   2.0000000e+03   4.5613735e-01
   2.0500000e+03   4.5635810e-01
   2.1000000e+03   4.5684635e-01
   2.1500000e+03   4.5723134e-01
   2.2000000e+03   4.5701511e-01
   2.2500000e+03   4.5733381e-01
   2.3000000e+03   4.5843629e-01
   2.3500000e+03   4.5760731e-01
   2.4000000e+03   4.5826258e-01
   2.4500000e+03   4.5867131e-01
   2.5000000e+03   4.5904299e-01
   2.5500000e+03   4.5951110e-01
   2.6000000e+03   4.5998246e-01
   2.6500000e+03   4.5971752e-01
   2.7000000e+03   4.6076444e-01
   2.7500000e+03   4.6066431e-01
   2.8000000e+03   4.6044288e-01
   2.8500000e+03   4.6072685e-01
   2.9000000e+03   4.6158704e-01
   2.9500000e+03   4.6200074e-01
   3.0000000e+03   4.6196213e-01


==> conv_na.dat <==
   5.0000000e+01   1.0851649e-01
   6.0000000e+01   1.4262608e-01
   7.0000000e+01   1.6913605e-01
   8.0000000e+01   1.9050511e-01
   9.0000000e+01   2.0820542e-01
   1.0000000e+02   2.2317936e-01
   1.1000000e+02   2.3606187e-01
   1.2000000e+02   2.4729848e-01
   1.3000000e+02   2.5721223e-01
   1.4000000e+02   2.6604385e-01
   1.5000000e+02   2.7397689e-01
   1.6000000e+02   2.8115406e-01
   1.7000000e+02   2.8768826e-01
   1.8000000e+02   2.9367007e-01
   1.9000000e+02   2.9917320e-01
   2.0000000e+02   3.0425825e-01
   2.1000000e+02   3.0897561e-01
   2.2000000e+02   3.1336756e-01
   2.3000000e+02   3.1746987e-01
   2.4000000e+02   3.2131304e-01
   2.5000000e+02   3.2492325e-01
   2.6000000e+02   3.2832312e-01
   2.7000000e+02   3.3153232e-01
   2.8000000e+02   3.3456802e-01
   2.9000000e+02   3.3744532e-01
   3.0000000e+02   3.4017753e-01
   3.1000000e+02   3.4277644e-01
   3.2000000e+02   3.4525256e-01
   3.3000000e+02   3.4761525e-01
   3.4000000e+02   3.4987293e-01
   3.5000000e+02   3.5203314e-01
   3.6000000e+02   3.5410271e-01
   3.7000000e+02   3.5608780e-01
   3.8000000e+02   3.5799401e-01
   3.9000000e+02   3.5982642e-01
   4.0000000e+02   3.6158968e-01
   4.1000000e+02   3.6328803e-01
   4.2000000e+02   3.6492536e-01
   4.3000000e+02   3.6650523e-01
   4.4000000e+02   3.6803094e-01
   4.5000000e+02   3.6950550e-01
   4.6000000e+02   3.7093171e-01
   4.7000000e+02   3.7231216e-01
   4.8000000e+02   3.7364924e-01
   4.9000000e+02   3.7494518e-01
   5.0000000e+02   3.7620204e-01
   5.1000000e+02   3.7742176e-01
   5.2000000e+02   3.7860612e-01
   5.3000000e+02   3.7975680e-01
   5.4000000e+02   3.8087536e-01
   5.5000000e+02   3.8196328e-01
   5.6000000e+02   3.8302193e-01
   5.7000000e+02   3.8405259e-01
   5.8000000e+02   3.8505648e-01
   5.9000000e+02   3.8603474e-01
   6.0000000e+02   3.8698845e-01
   6.1000000e+02   3.8791860e-01
   6.2000000e+02   3.8882615e-01
   6.3000000e+02   3.8971202e-01
   6.4000000e+02   3.9057703e-01
   6.5000000e+02   3.9142201e-01
   6.6000000e+02   3.9224771e-01
   6.7000000e+02   3.9305485e-01
   6.8000000e+02   3.9384413e-01
   6.9000000e+02   3.9461618e-01
   7.0000000e+02   3.9537163e-01
   7.1000000e+02   3.9611106e-01
   7.2000000e+02   3.9683504e-01
   7.3000000e+02   3.9754408e-01
   7.4000000e+02   3.9823871e-01
   7.5000000e+02   3.9891939e-01
   7.6000000e+02   3.9958660e-01
   7.7000000e+02   4.0024076e-01
   7.8000000e+02   4.0088231e-01
   7.9000000e+02   4.0151163e-01
   8.0000000e+02   4.0212912e-01
   8.1000000e+02   4.0273514e-01
   8.2000000e+02   4.0333004e-01
   8.3000000e+02   4.0391415e-01
   8.4000000e+02   4.0448780e-01
   8.5000000e+02   4.0505130e-01
   8.6000000e+02   4.0560494e-01
   8.7000000e+02   4.0614901e-01
   8.8000000e+02   4.0668378e-01
   8.9000000e+02   4.0720951e-01
   9.0000000e+02   4.0772645e-01
   9.1000000e+02   4.0823485e-01
   9.2000000e+02   4.0873494e-01
   9.3000000e+02   4.0922693e-01
   9.4000000e+02   4.0971106e-01
   9.5000000e+02   4.1018752e-01
   9.6000000e+02   4.1065652e-01
   9.7000000e+02   4.1111825e-01
   9.8000000e+02   4.1157289e-01
   9.9000000e+02   4.1202062e-01
   1.0000000e+03   4.1246163e-01
   1.0100000e+03   4.1289606e-01
   1.0200000e+03   4.1332409e-01
   1.0300000e+03   4.1374588e-01
   1.0400000e+03   4.1416156e-01
   1.0500000e+03   4.1457129e-01
   1.0600000e+03   4.1497521e-01
   1.0700000e+03   4.1537346e-01
   1.0800000e+03   4.1576616e-01
   1.0900000e+03   4.1615344e-01
   1.1000000e+03   4.1653544e-01
   1.1100000e+03   4.1691225e-01
   1.1200000e+03   4.1728401e-01
   1.1300000e+03   4.1765082e-01
   1.1400000e+03   4.1801280e-01
   1.1500000e+03   4.1837005e-01
   1.1600000e+03   4.1872266e-01
   1.1700000e+03   4.1907074e-01
   1.1800000e+03   4.1941439e-01
   1.1900000e+03   4.1975370e-01
   1.2000000e+03   4.2008876e-01
   1.2100000e+03   4.2041966e-01
   1.2200000e+03   4.2074648e-01
   1.2300000e+03   4.2106931e-01
   1.2400000e+03   4.2138822e-01
   1.2500000e+03   4.2170330e-01
   1.2600000e+03   4.2201462e-01
   1.2700000e+03   4.2232225e-01
   1.2800000e+03   4.2262628e-01
   1.2900000e+03   4.2292676e-01
   1.3000000e+03   4.2322377e-01
   1.3100000e+03   4.2351737e-01
   1.3200000e+03   4.2380763e-01
   1.3300000e+03   4.2409460e-01
   1.3400000e+03   4.2437836e-01
   1.3500000e+03   4.2465896e-01
   1.3600000e+03   4.2493646e-01
   1.3700000e+03   4.2521092e-01
   1.3800000e+03   4.2548239e-01
   1.3900000e+03   4.2575092e-01
   1.4000000e+03   4.2601657e-01
   1.4100000e+03   4.2627939e-01
   1.4200000e+03   4.2653943e-01
   1.4300000e+03   4.2679673e-01
   1.4400000e+03   4.2705135e-01
   1.4500000e+03   4.2730334e-01
   1.4600000e+03   4.2755273e-01
   1.4700000e+03   4.2779957e-01
   1.4800000e+03   4.2804390e-01
   1.4900000e+03   4.2828577e-01
   1.5000000e+03   4.2852522e-01
   1.5100000e+03   4.2876228e-01
   1.5200000e+03   4.2899700e-01
   1.5300000e+03   4.2922942e-01
   1.5400000e+03   4.2945957e-01
   1.5500000e+03   4.2968749e-01
   1.5600000e+03   4.2991321e-01
   1.5700000e+03   4.3013677e-01
   1.5800000e+03   4.3035821e-01
   1.5900000e+03   4.3057755e-01
   1.6000000e+03   4.3079484e-01
   1.6100000e+03   4.3101010e-01
   1.6200000e+03   4.3122336e-01
   1.6300000e+03   4.3143465e-01
   1.6400000e+03   4.3164401e-01
   1.6500000e+03   4.3185147e-01
   1.6600000e+03   4.3205704e-01
   1.6700000e+03   4.3226077e-01
   1.6800000e+03   4.3246268e-01
   1.6900000e+03   4.3266279e-01
   1.7000000e+03   4.3286113e-01
   1.7100000e+03   4.3305773e-01
   1.7200000e+03   4.3325262e-01
   1.7300000e+03   4.3344581e-01
   1.7400000e+03   4.3363733e-01
   1.7500000e+03   4.3382721e-01
   1.7600000e+03   4.3401547e-01
   1.7700000e+03   4.3420213e-01
   1.7800000e+03   4.3438721e-01
   1.7900000e+03   4.3457075e-01
   1.8000000e+03   4.3475275e-01
   1.8100000e+03   4.3493324e-01
   1.8200000e+03   4.3511224e-01
   1.8300000e+03   4.3528977e-01
   1.8400000e+03   4.3546585e-01
   1.8500000e+03   4.3564051e-01
   1.8600000e+03   4.3581375e-01
   1.8700000e+03   4.3598560e-01
   1.8800000e+03   4.3615608e-01
   1.8900000e+03   4.3632520e-01
   1.9000000e+03   4.3649299e-01
   1.9100000e+03   4.3665946e-01
   1.9200000e+03   4.3682462e-01
   1.9300000e+03   4.3698850e-01
   1.9400000e+03   4.3715111e-01
   1.9500000e+03   4.3731247e-01
   1.9600000e+03   4.3747259e-01
   1.9700000e+03   4.3763149e-01
   1.9800000e+03   4.3778919e-01
   1.9900000e+03   4.3794569e-01
   2.0000000e+03   4.3810102e-01
   2.0100000e+03   4.3825519e-01
   2.0200000e+03   4.3840821e-01
   2.0300000e+03   4.3856011e-01
   2.0400000e+03   4.3871088e-01
   2.0500000e+03   4.3886055e-01
   2.0600000e+03   4.3900912e-01
   2.0700000e+03   4.3915662e-01
   2.0800000e+03   4.3930306e-01
   2.0900000e+03   4.3944844e-01
   2.1000000e+03   4.3959278e-01
   2.1100000e+03   4.3973610e-01
   2.1200000e+03   4.3987840e-01
   2.1300000e+03   4.4001969e-01
   2.1400000e+03   4.4016000e-01
   2.1500000e+03   4.4029932e-01
   2.1600000e+03   4.4043768e-01
   2.1700000e+03   4.4057508e-01
   2.1800000e+03   4.4071153e-01
   2.1900000e+03   4.4084705e-01
   2.2000000e+03   4.4098164e-01
   2.2100000e+03   4.4111532e-01
   2.2200000e+03   4.4124809e-01
   2.2300000e+03   4.4137997e-01
   2.2400000e+03   4.4151096e-01
   2.2500000e+03   4.4164108e-01
   2.2600000e+03   4.4177034e-01
   2.2700000e+03   4.4189874e-01
   2.2800000e+03   4.4202630e-01
   2.2900000e+03   4.4215301e-01
   2.3000000e+03   4.4227891e-01
   2.3100000e+03   4.4240398e-01
   2.3200000e+03   4.4252824e-01
   2.3300000e+03   4.4265170e-01
   2.3400000e+03   4.4277437e-01
   2.3500000e+03   4.4289626e-01
   2.3600000e+03   4.4301737e-01
   2.3700000e+03   4.4313772e-01
   2.3800000e+03   4.4325730e-01
   2.3900000e+03   4.4337613e-01
   2.4000000e+03   4.4349422e-01
   2.4100000e+03   4.4361158e-01
   2.4200000e+03   4.4372820e-01
   2.4300000e+03   4.4384411e-01
   2.4400000e+03   4.4395930e-01
   2.4500000e+03   4.4407378e-01
   2.4600000e+03   4.4418757e-01
   2.4700000e+03   4.4430067e-01
   2.4800000e+03   4.4441308e-01
   2.4900000e+03   4.4452481e-01
   2.5000000e+03   4.4463587e-01
   2.5100000e+03   4.4474627e-01
   2.5200000e+03   4.4485601e-01
   2.5300000e+03   4.4496510e-01
   2.5400000e+03   4.4507354e-01
   2.5500000e+03   4.4518134e-01
   2.5600000e+03   4.4528852e-01
   2.5700000e+03   4.4539506e-01
   2.5800000e+03   4.4550099e-01
   2.5900000e+03   4.4560630e-01
   2.6000000e+03   4.4571101e-01
   2.6100000e+03   4.4581511e-01
   2.6200000e+03   4.4591861e-01
   2.6300000e+03   4.4602153e-01
   2.6400000e+03   4.4612386e-01
   2.6500000e+03   4.4622560e-01
   2.6600000e+03   4.4632678e-01
   2.6700000e+03   4.4642739e-01
   2.6800000e+03   4.4652743e-01
   2.6900000e+03   4.4662691e-01
   2.7000000e+03   4.4672584e-01
   2.7100000e+03   4.4682422e-01
   2.7200000e+03   4.4692206e-01
   2.7300000e+03   4.4701937e-01
   2.7400000e+03   4.4711613e-01
   2.7500000e+03   4.4721237e-01
   2.7600000e+03   4.4730809e-01
   2.7700000e+03   4.4740329e-01
   2.7800000e+03   4.4749797e-01
   2.7900000e+03   4.4759215e-01
   2.8000000e+03   4.4768582e-01
   2.8100000e+03   4.4777898e-01
   2.8200000e+03   4.4787166e-01
   2.8300000e+03   4.4796384e-01
   2.8400000e+03   4.4805553e-01
   2.8500000e+03   4.4814674e-01
   2.8600000e+03   4.4823747e-01
   2.8700000e+03   4.4832773e-01
   2.8800000e+03   4.4841752e-01
   2.8900000e+03   4.4850684e-01
   2.9000000e+03   4.4859570e-01
   2.9100000e+03   4.4868410e-01
   2.9200000e+03   4.4877204e-01
   2.9300000e+03   4.4885954e-01
   2.9400000e+03   4.4894658e-01
   2.9500000e+03   4.4903319e-01
   2.9600000e+03   4.4911935e-01
   2.9700000e+03   4.4920508e-01
   2.9800000e+03   4.4929038e-01
   2.9900000e+03   4.4937525e-01
   3.0000000e+03   4.4945970e-01


==> conv_wei.dat <==
   5.0000000e+01   2.9161227e-01
   1.0000000e+02   3.2508115e-01
   1.5000000e+02   3.4658438e-01
   2.0000000e+02   3.6056750e-01
   2.5000000e+02   3.7176676e-01
   3.0000000e+02   3.7990381e-01
   3.5000000e+02   3.8794899e-01
   4.0000000e+02   3.9372063e-01
   4.5000000e+02   3.9742842e-01
   5.0000000e+02   4.0210976e-01
   5.5000000e+02   4.0604249e-01
   6.0000000e+02   4.0842507e-01
   6.5000000e+02   4.1046913e-01
   7.0000000e+02   4.1403345e-01
   7.5000000e+02   4.1660672e-01
   8.0000000e+02   4.1950049e-01
   8.5000000e+02   4.2014328e-01
   9.0000000e+02   4.2320683e-01
   9.5000000e+02   4.2428885e-01
   1.0000000e+03   4.2580825e-01
   1.0500000e+03   4.2785126e-01
   1.1000000e+03   4.2850932e-01
   1.1500000e+03   4.2996476e-01
   1.2000000e+03   4.3158091e-01
   1.2500000e+03   4.3148355e-01
   1.3000000e+03   4.3415101e-01
   1.3500000e+03   4.3495606e-01
   1.4000000e+03   4.3670900e-01
   1.4500000e+03   4.3793436e-01
   1.5000000e+03   4.3796681e-01
   1.5500000e+03   4.3898166e-01
   1.6000000e+03   4.3940594e-01
   1.6500000e+03   4.4021377e-01
   1.7000000e+03   4.4181703e-01
   1.7500000e+03   4.4253031e-01
   1.8000000e+03   4.4237450e-01
   1.8500000e+03   4.4359893e-01
   1.9000000e+03   4.4427597e-01
   1.9500000e+03   4.4467151e-01
   2.0000000e+03   4.4567746e-01
   2.0500000e+03   4.4531625e-01
   2.1000000e+03   4.4648808e-01
   2.1500000e+03   4.4801535e-01
   2.2000000e+03   4.4851532e-01
   2.2500000e+03   4.4770564e-01
   2.3000000e+03   4.4835018e-01
   2.3500000e+03   4.4942453e-01
   2.4000000e+03   4.5033550e-01
   2.4500000e+03   4.4951974e-01
   2.5000000e+03   4.5102805e-01
   2.5500000e+03   4.5157249e-01
   2.6000000e+03   4.5108704e-01
   2.6500000e+03   4.5224770e-01
   2.7000000e+03   4.5162083e-01
   2.7500000e+03   4.5297965e-01
   2.8000000e+03   4.5291094e-01
   2.8500000e+03   4.5423746e-01
   2.9000000e+03   4.5358325e-01
   2.9500000e+03   4.5427589e-01
   3.0000000e+03   4.5464607e-01


==> rate_ach.dat <==
   1.0000000e+02   1.7132130e-01
   1.1000000e+02   1.8411958e-01
   1.2000000e+02   1.9744383e-01
   1.3000000e+02   2.1487187e-01
   1.4000000e+02   2.2197070e-01
   1.5000000e+02   2.3112588e-01
   1.6000000e+02   2.4233972e-01
   1.7000000e+02   2.5187502e-01
   1.8000000e+02   2.5585862e-01
   1.9000000e+02   2.6304330e-01
   2.0000000e+02   2.7115265e-01
   2.2000000e+02   2.8053477e-01
   2.4000000e+02   2.9109380e-01
   2.6000000e+02   2.9977501e-01
   2.8000000e+02   3.0672816e-01
   3.0000000e+02   3.1520439e-01
   3.2000000e+02   3.1999828e-01
   3.4000000e+02   3.2552369e-01
   3.6000000e+02   3.3178181e-01
   3.8000000e+02   3.3567619e-01
   4.0000000e+02   3.3974030e-01
   4.2000000e+02   3.4408716e-01
   4.4000000e+02   3.4783923e-01
   4.6000000e+02   3.5118727e-01
   4.8000000e+02   3.5435537e-01
   5.0000000e+02   3.5761077e-01
   5.5000000e+02   3.6445879e-01
   6.0000000e+02   3.7059079e-01
   6.5000000e+02   3.7583269e-01
   7.0000000e+02   3.8041437e-01
   7.5000000e+02   3.8432621e-01
   8.0000000e+02   3.8849167e-01
   8.5000000e+02   3.9193854e-01
   9.0000000e+02   3.9473886e-01
   9.5000000e+02   3.9807208e-01
   1.0000000e+03   4.0063094e-01
   1.0500000e+03   4.0290707e-01
   1.1000000e+03   4.0521882e-01
   1.1500000e+03   4.0773140e-01
   1.2000000e+03   4.0963585e-01
   1.2500000e+03   4.1145922e-01
   1.3000000e+03   4.1289313e-01
   1.3500000e+03   4.1455685e-01
   1.4000000e+03   4.1661547e-01
   1.4500000e+03   4.1819059e-01
   1.5000000e+03   4.1954344e-01
   1.5500000e+03   4.2082315e-01
   1.6000000e+03   4.2205283e-01
   1.6500000e+03   4.2326774e-01
   1.7000000e+03   4.2409984e-01
   1.7500000e+03   4.2513031e-01
   1.8000000e+03   4.2625056e-01
   1.8500000e+03   4.2739819e-01
   1.9000000e+03   4.2853390e-01
   1.9500000e+03   4.2963257e-01
   2.0000000e+03   4.3068450e-01


==> rate_app.dat <==
   5.0000000e+01   8.7543623e-02
   6.0000000e+01   1.2347324e-01
   7.0000000e+01   1.5139772e-01
   8.0000000e+01   1.7390700e-01
   9.0000000e+01   1.9255177e-01
   1.0000000e+02   2.0832468e-01
   1.1000000e+02   2.2189459e-01
   1.2000000e+02   2.3373076e-01
   1.3000000e+02   2.4417349e-01
   1.4000000e+02   2.5347635e-01
   1.5000000e+02   2.6183268e-01
   1.6000000e+02   2.6939281e-01
   1.7000000e+02   2.7627566e-01
   1.8000000e+02   2.8257665e-01
   1.9000000e+02   2.8837341e-01
   2.0000000e+02   2.9372979e-01
   2.2000000e+02   3.0332516e-01
   2.4000000e+02   3.1169460e-01
   2.6000000e+02   3.1907873e-01
   2.8000000e+02   3.2565684e-01
   3.0000000e+02   3.3156566e-01
   3.2000000e+02   3.3691148e-01
   3.4000000e+02   3.4177839e-01
   3.6000000e+02   3.4623386e-01
   3.8000000e+02   3.5033279e-01
   4.0000000e+02   3.5412032e-01
   4.2000000e+02   3.5763398e-01
   4.4000000e+02   3.6090527e-01
   4.6000000e+02   3.6396083e-01
   4.8000000e+02   3.6682336e-01
   5.0000000e+02   3.6951238e-01
   5.5000000e+02   3.7558102e-01
   6.0000000e+02   3.8087432e-01
   6.5000000e+02   3.8554445e-01
   7.0000000e+02   3.8970482e-01
   7.5000000e+02   3.9344188e-01
   8.0000000e+02   3.9682287e-01
   8.5000000e+02   3.9990098e-01
   9.0000000e+02   4.0271887e-01
   9.5000000e+02   4.0531126e-01
   1.0000000e+03   4.0770670e-01
   1.0500000e+03   4.0992894e-01
   1.1000000e+03   4.1199788e-01
   1.1500000e+03   4.1393038e-01
   1.2000000e+03   4.1574081e-01
   1.2500000e+03   4.1744149e-01
   1.3000000e+03   4.1904309e-01
   1.3500000e+03   4.2055487e-01
   1.4000000e+03   4.2198491e-01
   1.4500000e+03   4.2334034e-01
   1.5000000e+03   4.2462741e-01
   1.5500000e+03   4.2585170e-01
   1.6000000e+03   4.2701814e-01
   1.6500000e+03   4.2813115e-01
   1.7000000e+03   4.2919469e-01
   1.7500000e+03   4.3021231e-01
   1.8000000e+03   4.3118724e-01
   1.8500000e+03   4.3212236e-01
   1.9000000e+03   4.3302033e-01
   1.9500000e+03   4.3388354e-01
   2.0000000e+03   4.3471417e-01


==> rate_conv.dat <==
   5.0000000e+01   1.8012313e-01
   6.0000000e+01   2.1910707e-01
   7.0000000e+01   2.1853243e-01
   8.0000000e+01   2.4412511e-01
   9.0000000e+01   2.4342565e-01
   1.0000000e+02   2.6037754e-01
   1.1000000e+02   2.6440432e-01
   1.2000000e+02   2.7300022e-01
   1.3000000e+02   2.8505316e-01
   1.4000000e+02   2.8654272e-01
   1.5000000e+02   2.9284143e-01
   1.6000000e+02   3.0137543e-01
   1.7000000e+02   3.0605668e-01
   1.8000000e+02   3.0774166e-01
   1.9000000e+02   3.1345626e-01
   2.0000000e+02   3.1971201e-01
   2.2000000e+02   3.2388880e-01
   2.4000000e+02   3.3258413e-01
   2.6000000e+02   3.3695331e-01
   2.8000000e+02   3.4244562e-01
   3.0000000e+02   3.4933775e-01
   3.2000000e+02   3.5105739e-01
   3.4000000e+02   3.5580639e-01
   3.6000000e+02   3.6101853e-01
   3.8000000e+02   3.6230291e-01
   4.0000000e+02   3.6575486e-01
   4.2000000e+02   3.6971074e-01
   4.4000000e+02   3.7208608e-01
   4.6000000e+02   3.7378725e-01
   4.8000000e+02   3.7664011e-01
   5.0000000e+02   3.7966993e-01
   5.5000000e+02   3.8381522e-01
   6.0000000e+02   3.8952857e-01
   6.5000000e+02   3.9250194e-01
   7.0000000e+02   3.9685691e-01
   7.5000000e+02   3.9958723e-01
   8.0000000e+02   4.0266118e-01
   8.5000000e+02   4.0601306e-01
   9.0000000e+02   4.0779581e-01
   9.5000000e+02   4.1017725e-01
   1.0000000e+03   4.1269900e-01
   1.0500000e+03   4.1474027e-01
   1.1000000e+03   4.1611190e-01
   1.1500000e+03   4.1793953e-01
   1.2000000e+03   4.1979222e-01
   1.2500000e+03   4.2158427e-01
   1.3000000e+03   4.2280024e-01
   1.3500000e+03   4.2392494e-01
   1.4000000e+03   4.2522256e-01
   1.4500000e+03   4.2653921e-01
   1.5000000e+03   4.2782425e-01
   1.5500000e+03   4.2906118e-01
   1.6000000e+03   4.3024220e-01
   1.6500000e+03   4.3136933e-01
   1.7000000e+03   4.3205056e-01
   1.7500000e+03   4.3286299e-01
   1.8000000e+03   4.3371362e-01
   1.8500000e+03   4.3456505e-01
   1.9000000e+03   4.3540121e-01
   1.9500000e+03   4.3621328e-01
   2.0000000e+03   4.3700086e-01


==> rate_conv_old.dat <==
   5.0000000e+01   2.4187534e-01
   6.0000000e+01   2.6019699e-01
   7.0000000e+01   2.6844084e-01
   8.0000000e+01   2.7958240e-01
   9.0000000e+01   2.9020406e-01
   1.0000000e+02   2.9578502e-01
   1.2000000e+02   3.0937506e-01
   1.4000000e+02   3.2039602e-01
   1.6000000e+02   3.2957373e-01
   1.8000000e+02   3.3761580e-01
   2.0000000e+02   3.4536017e-01
   2.2000000e+02   3.5224357e-01
   2.4000000e+02   3.5637189e-01
   2.6000000e+02   3.6033346e-01
   2.8000000e+02   3.6458359e-01
   3.0000000e+02   3.7017762e-01
   3.2000000e+02   3.7251980e-01
   3.4000000e+02   3.7517639e-01
   3.6000000e+02   3.7908624e-01
   3.8000000e+02   3.8166518e-01
   4.0000000e+02   3.8360520e-01
   4.2000000e+02   3.8702417e-01
   4.4000000e+02   3.8875541e-01
   4.6000000e+02   3.9046721e-01
   4.8000000e+02   3.9351482e-01
   5.0000000e+02   3.9451590e-01
   5.5000000e+02   3.9973044e-01
   6.0000000e+02   4.0259355e-01
   6.5000000e+02   4.0661382e-01
   7.0000000e+02   4.0909175e-01
   7.5000000e+02   4.1192607e-01
   8.0000000e+02   4.1488953e-01
   8.5000000e+02   4.1678625e-01
   9.0000000e+02   4.1877858e-01
   9.5000000e+02   4.2093874e-01
   1.0000000e+03   4.2304025e-01
   1.0500000e+03   4.2453671e-01
   1.1000000e+03   4.2587233e-01
   1.1500000e+03   4.2737474e-01
   1.2000000e+03   4.2887476e-01
   1.2500000e+03   4.3032273e-01
   1.3000000e+03   4.3170210e-01
   1.3500000e+03   4.3300712e-01
   1.4000000e+03   4.3380699e-01
   1.4500000e+03   4.3475343e-01
   1.5000000e+03   4.3572852e-01
   1.5500000e+03   4.3669294e-01
   1.6000000e+03   4.3763075e-01
   1.6500000e+03   4.3853523e-01
   1.7000000e+03   4.3940391e-01
   1.7500000e+03   4.4023642e-01
   1.8000000e+03   4.4103348e-01
   1.8500000e+03   4.4179640e-01
   1.9000000e+03   4.4252680e-01
   1.9500000e+03   4.4322639e-01
   2.0000000e+03   4.4389696e-01

